Module-Power Prediction from PL Measurements using Deep Learning

The individual causes for power loss of photovoltaic modules are investigated for quite some time. Recently, it has been shown that the power loss of a module is, for example, related to the fraction of inactive areas. While these areas can be easily identified from electroluminescense (EL) images, this is much harder for photoluminescence (PL) images. With this work, we close the gap between power regression from EL and PL images. We apply a deep convolutional neural network to predict the module power from PL images with a mean absolute error (MAE) of 4.4% or 11.7WP. Furthermore, we depict that regression maps computed from the embeddings of the trained network can be used to compute the localized power loss. Finally, we show that these regression maps can be used to identify inactive regions in PL images as well.

==> data/051_plpower_summary/mean.csv <==
id,peak_power,predicted_power,relative_error,source,excitation_class,source_key
1,210.48,198.81360824699266,-0.05072344240437976,small,na,t1
2,221.063,198.60817385988085,-0.09762967887008323,small,na,t1
3,218.772,198.81360824699266,-0.08677561631742314,small,na,t1
4,217.231,198.81360824699271,-0.08007561631742299,small,na,t1
5,221.128,198.60817385988088,-0.09791228756573522,small,na,t1
6,233.649,207.45767817077498,-0.1091305076217709,small,na,t2
7,322.605,298.220412370489,-0.07067996414351019,large,na,t3
8,321.994,297.9122607898213,-0.06980214263819917,large,na,t3
9,319.316,298.22041237048904,-0.06114663081017657,large,na,t3
10,322.675,297.91226078982135,-0.07177605568167733,large,na,t3
11,326.689,297.9122607898213,-0.08341083829037321,large,na,t3
12,323.874,298.22041237048904,-0.07435822501307532,large,na,t3
13,323.278,298.220412370489,-0.07263068878119139,large,na,t3
14,317.191,298.220412370489,-0.05498721052032174,large,na,t3
15,321.81,298.220412370489,-0.06837561631742317,large,na,t3
16,323.949,298.22041237048904,-0.07457561631742315,large,na,t3
17,322.877,298.22041237048904,-0.07146836994061156,large,na,t3
18,320.237,297.9122607898213,-0.06470938901501078,large,na,t3
19,324.946,298.22041237048904,-0.07746547138988691,large,na,t3
20,324.622,298.220412370489,-0.07652634095510435,large,na,t3
21,324.572,298.22041237048904,-0.07638141341887239,large,na,t3
22,324.502,297.91226078982135,-0.07707170785559037,large,na,t3
23,324.323,298.22041237048904,-0.07565967428843756,large,na,t3
24,319.916,298.22041237048904,-0.06288576124495937,large,na,t3
25,318.713,298.220412370489,-0.059398804723220344,large,na,t3
26,323.116,298.22041237048904,-0.07216112356379978,large,na,t3
27,325.494,297.9122607898213,-0.07994707017443115,large,na,t3
28,317.5370000000001,297.91226078982146,-0.056883302058488794,large,na,t3
29,325.907,298.220412370489,-0.08025097863626374,large,na,t3
30,214.524,207.24331185378873,-0.030336200609213604,small,na,t4
31,194.66,207.45767817077498,0.05332365904489578,small,na,t4
32,187.575,207.24331185378875,0.08195129939078649,small,na,t4
33,176.639,207.45767817077495,0.12841115904489564,small,na,t4
34,152.45,207.45767817077498,0.22919865904489578,small,na,t4
35,154.031,207.24331185378875,0.2217179660574531,small,na,t4
36,171.827,207.24331185378875,0.14756796605745315,small,na,t4
37,145.197,207.45767817077495,0.25941949237822903,small,na,t4
38,186.66,207.45767817077498,0.0866569923782291,small,na,t4
39,156.716,207.45767817077495,0.21142365904489568,small,na,t4
40,159.792,207.45767817077495,0.19860699237822899,small,na,t4
41,210.051,207.45767817077498,-0.010805507621770905,small,na,t4
42,205.775,207.45767817077498,0.007011159044895687,small,na,t4
43,191.52,207.457678170775,0.06640699237822911,small,na,t4
44,162.41299999999995,207.2433118537887,0.1867929660574531,small,na,t4
45,164.544,207.45767817077495,0.17880699237822895,small,na,t4
46,171.984,207.45767817077498,0.14780699237822903,small,na,t4
47,213.219,207.24331185378875,-0.02489870060921351,small,na,t4
48,180.904,207.45767817077495,0.11064032571156235,small,na,t4
49,169.602,207.24331185378873,0.15683879939078638,small,na,t4
50,231.371,203.1356432088838,-0.12015045443028172,small,na,t5
51,230.745,203.13564320888383,-0.1174866246430476,small,na,t5
52,235.102,211.56088085074268,-0.09608620060921358,small,na,t6
53,205.315,211.77971313266613,0.02638658421496376,small,na,t6
54,185.883,211.56088085074268,0.10480767694180682,small,na,t6


==> data/051_plpower_summary/resnet18_init_imagenet.csv <==
id,peak_power,predicted_power,relative_error,source,excitation_class,source_key
1,210.48,202.7355964,-0.03367132,small,na,t1
2,221.063,217.75431637,-0.014385581000000001,small,na,t1
3,218.772,216.07367151,-0.011731863,small,na,t1
4,217.231,236.7947586,0.08505982,small,na,t1
5,221.128,235.7386718,0.06352466,small,na,t1
6,233.649,221.68970952,-0.049830377,small,na,t2
7,322.605,295.06270815,-0.07983273,large,na,t3
8,321.994,332.057929795,0.029170811,large,na,t3
9,319.316,316.8152397275,-0.007248580500000001,large,na,t3
10,322.675,334.6245304,0.03463632,large,na,t3
11,326.689,314.95869847,-0.034000874,large,na,t3
12,323.874,292.1097327,-0.09207034,large,na,t3
13,323.278,300.43146865,-0.06622183,large,na,t3
14,317.191,317.84292787,0.001889646,large,na,t3
15,321.81,309.184112625,-0.036596775,large,na,t3
16,323.949,314.38778868,-0.027713656,large,na,t3
17,322.877,304.231755485,-0.054044187,large,na,t3
18,320.237,326.28749028500005,0.017537653,large,na,t3
19,324.946,285.5481937,-0.11419654,large,na,t3
20,324.622,293.34979930000003,-0.09064406,large,na,t3
21,324.572,321.475614995,-0.008975029,large,na,t3
22,324.502,315.864670045,-0.025035738999999998,large,na,t3
23,324.323,322.085577227,-0.0064852834,large,na,t3
24,319.916,317.40565718,-0.0072763559999999994,large,na,t3
25,318.713,288.802685075,-0.086696565,large,na,t3
26,323.116,322.6374438415,-0.0013871193,large,na,t3
27,325.494,317.38686156,-0.023498952000000004,large,na,t3
28,317.5370000000001,321.40057185500007,0.011198758999999999,large,na,t3
29,325.907,319.15374850999996,-0.019574642,large,na,t3
30,214.524,194.098914,-0.085104525,small,na,t4
31,194.66,195.99681296,0.0055700540000000005,small,na,t4
32,187.575,216.30589319999999,0.119712055,small,na,t4
33,176.639,178.72514360000002,0.008692265,small,na,t4
34,152.45,164.81219407999998,0.051509142,small,na,t4
35,154.031,167.7898736,0.05732864,small,na,t4
36,171.827,191.81786864,0.083295286,small,na,t4
37,145.197,154.5347496,0.03890729,small,na,t4
38,186.66,194.84459999999999,0.0341025,small,na,t4
39,156.716,173.3553656,0.06933069,small,na,t4
40,159.792,181.3761432,0.08993393,small,na,t4
41,210.051,190.789248,-0.0802573,small,na,t4
42,205.775,179.6779928,-0.10873753,small,na,t4
43,191.52,157.2623256,-0.14274031,small,na,t4
44,162.41299999999995,165.66353695999996,0.013543903999999999,small,na,t4
45,164.544,161.54031216,-0.012515366000000002,small,na,t4
46,171.984,169.07700048,-0.012112498000000001,small,na,t4
47,213.219,207.86043288,-0.022327363,small,na,t4
48,180.904,185.78856736,0.020352363999999998,small,na,t4
49,169.602,190.4195904,0.08673996,small,na,t4
50,231.371,196.0940831,-0.15011454,small,na,t5
51,230.745,238.33425215,0.03229469,small,na,t5
52,235.102,189.6137516,-0.18566632,small,na,t6
53,205.315,199.256158085,-0.024729967000000002,small,na,t6
54,185.883,206.70038662500002,0.084968925,small,na,t6


==> data/051_plpower_summary/resnet18_init_pvpower.csv <==
id,peak_power,predicted_power,relative_error,source,excitation_class,source_key
1,210.48,217.80862109999998,0.03186357,small,na,t1
2,221.063,204.76644108,-0.070854604,small,na,t1
3,218.772,228.39693121,0.041847527,small,na,t1
4,217.231,220.081293515,0.0123925805,small,na,t1
5,221.128,219.22751183999998,-0.008262992,small,na,t1
6,233.649,253.4707824,0.08259076,small,na,t2
7,322.605,340.736030985,0.052553712999999995,large,na,t3
8,321.994,329.70265723,0.022343934,large,na,t3
9,319.316,324.80504246,0.015910268,large,na,t3
10,322.675,332.0040484,0.02704072,large,na,t3
11,326.689,331.97386628500004,0.015318453000000001,large,na,t3
12,323.874,339.438220635,0.045113682999999995,large,na,t3
13,323.278,338.051406115,0.042821467,large,na,t3
14,317.191,324.28556619999995,0.02056396,large,na,t3
15,321.81,337.32120759000003,0.044960022,large,na,t3
16,323.949,323.452265619,-0.0014398098,large,na,t3
17,322.877,337.26315224,0.041698992000000004,large,na,t3
18,320.237,332.01671588000005,0.034144104,large,na,t3
19,324.946,343.46893270000004,0.05368966,large,na,t3
20,324.622,339.97299649,0.044495642,large,na,t3
21,324.572,321.69371261,-0.008342862,large,na,t3
22,324.502,332.675476765,0.023691237,large,na,t3
23,324.323,328.09646216749996,0.0109375715,large,na,t3
24,319.916,320.950698815,0.0029991270000000003,large,na,t3
25,318.713,339.42780671,0.060042918,large,na,t3
26,323.116,326.90574841,0.010984778,large,na,t3
27,325.494,334.50863092500003,0.026129365,large,na,t3
28,317.5370000000001,331.6644826250001,0.040949225,large,na,t3
29,325.907,329.14527384499996,0.009386301,large,na,t3
30,214.524,205.10926080000002,-0.03922808,small,na,t4
31,194.66,179.55914959999998,-0.06292021,small,na,t4
32,187.575,182.18413199999998,-0.02246195,small,na,t4
33,176.639,196.5140972,0.082812905,small,na,t4
34,152.45,181.25978576,0.120040774,small,na,t4
35,154.031,166.04588,0.050062,small,na,t4
36,171.827,195.0611672,0.09680903,small,na,t4
37,145.197,157.0447536,0.04936564,small,na,t4
38,186.66,198.77853504,0.050493895999999996,small,na,t4
39,156.716,161.52872696,0.020053029,small,na,t4
40,159.792,181.6624176,0.09112674,small,na,t4
41,210.051,211.91239584,0.007755816,small,na,t4
42,205.775,192.5783168,-0.05498618,small,na,t4
43,191.52,183.8672928,-0.03188628,small,na,t4
44,162.41299999999995,162.08422553599996,-0.0013698935999999998,small,na,t4
45,164.544,161.25452448000001,-0.013706148000000001,small,na,t4
46,171.984,185.31804072,0.055558502999999995,small,na,t4
47,213.219,204.71754192,-0.035422742,small,na,t4
48,180.904,201.9028936,0.08749539,small,na,t4
49,169.602,181.1356704,0.04805696,small,na,t4
50,231.371,170.246325,-0.26010500000000003,small,na,t5
51,230.745,212.21745665,-0.07884061,small,na,t5
52,235.102,229.703789315,-0.022033512999999998,small,na,t6
53,205.315,213.72658255,0.03433299,small,na,t6
54,185.883,175.6780493,-0.04165286,small,na,t6


==> data/051_plpower_summary/resnet18_init_pvpower_small_only.csv <==
id,peak_power,predicted_power,relative_error,source,excitation_class,source_key
1,210.48,230.57934487999998,0.08738845599999999,small,na,t1
2,221.063,210.41918350999998,-0.046277463,small,na,t1
3,218.772,229.80819764,0.047983468,small,na,t1
4,217.231,263.3529,0.20052999999999999,small,na,t1
5,221.128,215.45720279999998,-0.02465564,small,na,t1
6,233.649,265.4646768,0.13256532,small,na,t2
30,214.524,209.14510512,-0.022412062000000003,small,na,t4
31,194.66,186.58122944,-0.033661544,small,na,t4
32,187.575,210.43133999999998,0.09523475,small,na,t4
33,176.639,188.1534728,0.04797697,small,na,t4
34,152.45,171.5687432,0.07966143,small,na,t4
35,154.031,170.41514864,0.068267286,small,na,t4
36,171.827,196.7669804,0.103916585,small,na,t4
37,145.197,151.84770528,0.027711272000000002,small,na,t4
38,186.66,176.7384732,-0.041339695,small,na,t4
39,156.716,171.02875376,0.059636474,small,na,t4
40,159.792,177.5814408,0.07412267,small,na,t4
41,210.051,205.44113375999999,-0.019207776,small,na,t4
42,205.775,174.0133256,-0.13234031,small,na,t4
43,191.52,162.39887760000002,-0.12133801,small,na,t4
44,162.41299999999995,170.61877135999995,0.034190714,small,na,t4
45,164.544,157.13157600000002,-0.0308851,small,na,t4
46,171.984,193.1245992,0.08808583,small,na,t4
47,213.219,201.35203439999998,-0.04944569,small,na,t4
48,180.904,169.3215208,-0.04826033,small,na,t4
49,169.602,192.3588192,0.09482008,small,na,t4
50,231.371,197.30772885000002,-0.14495009,small,na,t5
51,230.745,254.73860105,0.10210043,small,na,t5
52,235.102,203.43004150000002,-0.1292733,small,na,t6
53,205.315,209.30675315,0.01629287,small,na,t6
54,185.883,201.0211825,0.061788499999999996,small,na,t6


==> data/051_plpower_summary/summary.csv <==
model,mae,maeW,std,stdW,rmse,rmseW,texmodel,uncertainty,uncertaintyW
imagenet,5.1,13.9,4.3,11.3,6.6,17.9,\imagenet,42,113
pvpower,4.4,11.7,4.0,9.5,5.9,15.1,\pvpower,40,95
mean,9.6,26.0,5.5,12.4,11.0,28.8,\mean,55,123


==> data/052_finetune_cam/3.csv <==
,x,y,v
0,65.4,64.16666666666667,-0.11546804162207991
1,196.20000000000002,64.16666666666667,-0.026748935924842954
2,327.00000000000006,64.16666666666667,-0.026859828431042843
3,457.8,64.16666666666667,-0.014600236390833743
4,588.6,64.16666666666667,-0.020593755034497008
5,719.4000000000001,64.16666666666667,-0.006052304725017166
6,850.2,64.16666666666667,-0.020227780478307977
7,981.0000000000001,64.16666666666667,-0.06463306926889345
8,1111.8,64.16666666666667,-0.06536892091389745
9,1242.6,64.16666666666667,-0.07439167675329372
10,65.4,192.50000000000003,-0.12665270012803376
11,196.20000000000002,192.50000000000003,-0.0005579283924816991
12,327.00000000000006,192.50000000000003,-0.000172373920577229
13,457.8,192.50000000000003,-0.00020649103703362925
14,588.6,192.50000000000003,-2.8440443884392153e-05
15,719.4000000000001,192.50000000000003,-0.0017946092066267738
16,850.2,192.50000000000003,-0.0003219339441784541
17,981.0000000000001,192.50000000000003,0.0
18,1111.8,192.50000000000003,0.0
19,1242.6,192.50000000000003,-0.03626924459240399
20,65.4,320.83333333333337,-0.1128289254847914
21,196.20000000000002,320.83333333333337,-0.002288613650307525
22,327.00000000000006,320.83333333333337,-0.04282601483282633
23,457.8,320.83333333333337,-0.016511302601429634
24,588.6,320.83333333333337,-0.0026856164367927704
25,719.4000000000001,320.83333333333337,-0.011014158662874252
26,850.2,320.83333333333337,-0.0026790947140398202
27,981.0000000000001,320.83333333333337,-0.0001411494889680398
28,1111.8,320.83333333333337,0.0
29,1242.6,320.83333333333337,-0.11508746771141887
30,65.4,449.1666666666667,-0.11286211374681443
31,196.20000000000002,449.1666666666667,-0.02474487162544392
32,327.00000000000006,449.1666666666667,-0.716127990745008
33,457.8,449.1666666666667,-0.2374068705830723
34,588.6,449.1666666666667,-0.1430600183084607
35,719.4000000000001,449.1666666666667,-0.26352856308221817
36,850.2,449.1666666666667,-0.0020337039677542634
37,981.0000000000001,449.1666666666667,-0.0004778993320542213
38,1111.8,449.1666666666667,0.0
39,1242.6,449.1666666666667,-0.08552331972168759
40,65.4,577.5,-0.3251964773517102
41,196.20000000000002,577.5,-0.0010413206291559618
42,327.00000000000006,577.5,-0.08512967266142368
43,457.8,577.5,-0.019262360510765575
44,588.6,577.5,-0.005000000273867045
45,719.4000000000001,577.5,-0.008144892672135029
46,850.2,577.5,-0.001161735390269314
47,981.0000000000001,577.5,-0.0008288017261293135
48,1111.8,577.5,-0.00031120658150030067
49,1242.6,577.5,-0.038363900530384853
50,65.4,705.8333333333335,-0.2164455846650526
51,196.20000000000002,705.8333333333335,-0.2124345174524933
52,327.00000000000006,705.8333333333335,-0.3242742212023586
53,457.8,705.8333333333335,-0.37668452481739223
54,588.6,705.8333333333335,-0.21460741816554219
55,719.4000000000001,705.8333333333335,-0.1660853624343872
56,850.2,705.8333333333335,-0.11587110697291791
57,981.0000000000001,705.8333333333335,-0.05666891054715961
58,1111.8,705.8333333333335,-0.09227875765645877
59,1242.6,705.8333333333335,-0.1554390392266214


==> data/052_finetune_cam/32.csv <==
,x,y,v
0,65.4,64.16666666666667,-0.2539242245256901
1,196.20000000000002,64.16666666666667,-0.7386969588696957
2,327.00000000000006,64.16666666666667,-0.4335810709744692
3,457.8,64.16666666666667,-0.8341339230537415
4,588.6,64.16666666666667,-1.1308829113841057
5,719.4000000000001,64.16666666666667,-1.4376002177596092
6,850.2,64.16666666666667,-1.2915139272809029
7,981.0000000000001,64.16666666666667,-0.4118638951331377
8,1111.8,64.16666666666667,-0.5513749457895756
9,1242.6,64.16666666666667,-0.549077745527029
10,65.4,192.50000000000003,-0.4242755938321352
11,196.20000000000002,192.50000000000003,-0.6912294030189514
12,327.00000000000006,192.50000000000003,-0.7008589804172516
13,457.8,192.50000000000003,-1.5272844582796097
14,588.6,192.50000000000003,-3.313344642519951
15,719.4000000000001,192.50000000000003,-1.444769874215126
16,850.2,192.50000000000003,-0.48652248457074165
17,981.0000000000001,192.50000000000003,-0.5279522202908993
18,1111.8,192.50000000000003,-1.3440856710076332
19,1242.6,192.50000000000003,-1.0897141322493553
20,65.4,320.83333333333337,-0.288500664755702
21,196.20000000000002,320.83333333333337,-0.3354998119175434
22,327.00000000000006,320.83333333333337,-3.300391361117363
23,457.8,320.83333333333337,-0.7760410755872726
24,588.6,320.83333333333337,-0.6819193996489048
25,719.4000000000001,320.83333333333337,-0.3341089468449354
26,850.2,320.83333333333337,-1.3520176336169243
27,981.0000000000001,320.83333333333337,-0.5072351731359959
28,1111.8,320.83333333333337,-0.8384770341217518
29,1242.6,320.83333333333337,-1.0546879470348358
30,65.4,449.1666666666667,-0.2463186252862215
31,196.20000000000002,449.1666666666667,-1.1932237073779106
32,327.00000000000006,449.1666666666667,-1.960000991821289
33,457.8,449.1666666666667,-0.4210604354739189
34,588.6,449.1666666666667,-2.4760115146636963
35,719.4000000000001,449.1666666666667,-0.5416337214410305
36,850.2,449.1666666666667,-1.4942322671413422
37,981.0000000000001,449.1666666666667,-0.2791974227875471
38,1111.8,449.1666666666667,-0.5057143606245518
39,1242.6,449.1666666666667,-0.42148022912442684
40,65.4,577.5,-0.8358349464833736
41,196.20000000000002,577.5,-1.4629238471388817
42,327.00000000000006,577.5,-2.181825712323189
43,457.8,577.5,-0.8023543283343315
44,588.6,577.5,-2.628127858042717
45,719.4000000000001,577.5,-0.8953746221959591
46,850.2,577.5,-0.14705280773341656
47,981.0000000000001,577.5,-0.4603736288845539
48,1111.8,577.5,-1.1351022496819496
49,1242.6,577.5,-0.8285250328481197
50,65.4,705.8333333333335,-0.3162815049290657
51,196.20000000000002,705.8333333333335,-0.8860634453594685
52,327.00000000000006,705.8333333333335,-1.647796556353569
53,457.8,705.8333333333335,-0.5130483582615852
54,588.6,705.8333333333335,-1.7285040020942688
55,719.4000000000001,705.8333333333335,-2.113012969493866
56,850.2,705.8333333333335,-0.3208804316818714
57,981.0000000000001,705.8333333333335,-0.9141347743570805
58,1111.8,705.8333333333335,-1.257426179945469
59,1242.6,705.8333333333335,-0.5150863900780678


==> data/052_finetune_cam/38.csv <==
,x,y,v
0,65.4,64.16666666666667,-0.20270959474146366
1,196.20000000000002,64.16666666666667,-0.07769421441480517
2,327.00000000000006,64.16666666666667,-0.11559894774109125
3,457.8,64.16666666666667,-0.5487831495702267
4,588.6,64.16666666666667,-0.8980651572346687
5,719.4000000000001,64.16666666666667,-1.0462787747383118
6,850.2,64.16666666666667,-0.7109981775283813
7,981.0000000000001,64.16666666666667,-0.640411376953125
8,1111.8,64.16666666666667,-0.2819602657109499
9,1242.6,64.16666666666667,-0.30092809349298477
10,65.4,192.50000000000003,-0.8714211545884609
11,196.20000000000002,192.50000000000003,-0.4105797316879034
12,327.00000000000006,192.50000000000003,-0.5352313444018364
13,457.8,192.50000000000003,-2.4050436168909073
14,588.6,192.50000000000003,-1.6955824568867683
15,719.4000000000001,192.50000000000003,-2.530529424548149
16,850.2,192.50000000000003,-1.6260869801044464
17,981.0000000000001,192.50000000000003,-0.5457622557878494
18,1111.8,192.50000000000003,-1.9588807225227356
19,1242.6,192.50000000000003,-0.3737594559788704
20,65.4,320.83333333333337,-0.5253687500953674
21,196.20000000000002,320.83333333333337,-0.293829208239913
22,327.00000000000006,320.83333333333337,-2.5034619122743607
23,457.8,320.83333333333337,-2.446450889110565
24,588.6,320.83333333333337,-1.157790943980217
25,719.4000000000001,320.83333333333337,-2.642154023051262
26,850.2,320.83333333333337,-1.5025009587407112
27,981.0000000000001,320.83333333333337,-0.3122615721076727
28,1111.8,320.83333333333337,-3.743640258908272
29,1242.6,320.83333333333337,-1.384388767182827
30,65.4,449.1666666666667,-0.2833194751292467
31,196.20000000000002,449.1666666666667,-0.20789394155144691
32,327.00000000000006,449.1666666666667,-2.9288072884082794
33,457.8,449.1666666666667,-3.591361865401268
34,588.6,449.1666666666667,-3.113279789686203
35,719.4000000000001,449.1666666666667,-0.9489902481436729
36,850.2,449.1666666666667,-0.3374121431261301
37,981.0000000000001,449.1666666666667,-1.0113858059048653
38,1111.8,449.1666666666667,-1.4265311881899834
39,1242.6,449.1666666666667,-0.4264470096677542
40,65.4,577.5,-0.6832446344196796
41,196.20000000000002,577.5,-0.3766620811074972
42,327.00000000000006,577.5,-0.31076135113835335
43,457.8,577.5,-0.6924244947731495
44,588.6,577.5,-1.4558152109384537
45,719.4000000000001,577.5,-0.7695405185222626
46,850.2,577.5,-0.5621521174907684
47,981.0000000000001,577.5,-0.49391940236091614
48,1111.8,577.5,-0.3162104543298483
49,1242.6,577.5,-0.4521545022726059
50,65.4,705.8333333333335,-0.36399414762854576
51,196.20000000000002,705.8333333333335,-0.3282948397099972
52,327.00000000000006,705.8333333333335,-0.3061126358807087
53,457.8,705.8333333333335,-0.6739629060029984
54,588.6,705.8333333333335,-0.7170024141669273
55,719.4000000000001,705.8333333333335,-1.4425638690590858
56,850.2,705.8333333333335,-0.4948965087532997
57,981.0000000000001,705.8333333333335,-0.043307875748723745
58,1111.8,705.8333333333335,-0.5570670962333679
59,1242.6,705.8333333333335,-1.74980029463768


==> data/052_finetune_cam/41.csv <==
,x,y,v
0,65.4,64.16666666666667,-1.6985313221812248
1,196.20000000000002,64.16666666666667,-0.2332063252106309
2,327.00000000000006,64.16666666666667,-0.09277415229007602
3,457.8,64.16666666666667,-0.06909190909937024
4,588.6,64.16666666666667,-0.4414494149386883
5,719.4000000000001,64.16666666666667,-0.47698795795440674
6,850.2,64.16666666666667,-1.4404188841581345
7,981.0000000000001,64.16666666666667,-0.32697432674467564
8,1111.8,64.16666666666667,-0.22324520163238049
9,1242.6,64.16666666666667,-0.9196040779352188
10,65.4,192.50000000000003,-0.6259115226566792
11,196.20000000000002,192.50000000000003,-0.15360350254923105
12,327.00000000000006,192.50000000000003,-0.09381243959069252
13,457.8,192.50000000000003,-0.2363666519522667
14,588.6,192.50000000000003,-0.7079638727009296
15,719.4000000000001,192.50000000000003,-0.3830021247267723
16,850.2,192.50000000000003,-0.9936800971627235
17,981.0000000000001,192.50000000000003,-0.33938974142074585
18,1111.8,192.50000000000003,-1.2168893963098526
19,1242.6,192.50000000000003,-2.102430984377861
20,65.4,320.83333333333337,-0.3854909911751747
21,196.20000000000002,320.83333333333337,-0.9506476297974586
22,327.00000000000006,320.83333333333337,-1.5979303792119026
23,457.8,320.83333333333337,-2.271777391433716
24,588.6,320.83333333333337,-1.8938060849905014
25,719.4000000000001,320.83333333333337,-0.44832427985966206
26,850.2,320.83333333333337,-4.310856610536575
27,981.0000000000001,320.83333333333337,-2.0964062958955765
28,1111.8,320.83333333333337,-0.633560735732317
29,1242.6,320.83333333333337,-0.32278292812407017
30,65.4,449.1666666666667,-0.15573942102491856
31,196.20000000000002,449.1666666666667,-0.12812838423997164
32,327.00000000000006,449.1666666666667,-0.2831766754388809
33,457.8,449.1666666666667,-2.82314769923687
34,588.6,449.1666666666667,-1.9858532398939133
35,719.4000000000001,449.1666666666667,-2.5085075944662094
36,850.2,449.1666666666667,-1.6132844612002373
37,981.0000000000001,449.1666666666667,-0.33395932987332344
38,1111.8,449.1666666666667,-0.807570330798626
39,1242.6,449.1666666666667,-0.9220138192176819
40,65.4,577.5,-0.23928383365273476
41,196.20000000000002,577.5,-0.46348401345312595
42,327.00000000000006,577.5,-0.021671581780537963
43,457.8,577.5,-0.2540108934044838
44,588.6,577.5,-0.24100600741803646
45,719.4000000000001,577.5,-0.7988493517041206
46,850.2,577.5,-0.06335892481729388
47,981.0000000000001,577.5,-0.5452260375022888
48,1111.8,577.5,-3.7989744544029236
49,1242.6,577.5,-1.0300011187791824
50,65.4,705.8333333333335,-0.47471361234784126
51,196.20000000000002,705.8333333333335,-0.21253677550703287
52,327.00000000000006,705.8333333333335,-0.21713391412049532
53,457.8,705.8333333333335,-0.18577591516077518
54,588.6,705.8333333333335,-1.2024792283773422
55,719.4000000000001,705.8333333333335,-2.804262265563011
56,850.2,705.8333333333335,-0.3889164235442877
57,981.0000000000001,705.8333333333335,-0.9413604810833931
58,1111.8,705.8333333333335,-1.2668600678443909
59,1242.6,705.8333333333335,-1.4540855213999748


==> data/052_finetune_cam/45.csv <==
,x,y,v
0,65.4,64.16666666666667,-0.327767226845026
1,196.20000000000002,64.16666666666667,-0.1154887955635786
2,327.00000000000006,64.16666666666667,-0.08313800906762481
3,457.8,64.16666666666667,-0.5575201101601124
4,588.6,64.16666666666667,-0.13122798409312963
5,719.4000000000001,64.16666666666667,-0.11300458805635571
6,850.2,64.16666666666667,-0.4592414852231741
7,981.0000000000001,64.16666666666667,-0.7160686701536179
8,1111.8,64.16666666666667,-0.7217314839363098
9,1242.6,64.16666666666667,-0.7017066702246666
10,65.4,192.50000000000003,-0.2048876602202654
11,196.20000000000002,192.50000000000003,-0.7818040810525417
12,327.00000000000006,192.50000000000003,-0.26414682157337666
13,457.8,192.50000000000003,-0.31854724511504173
14,588.6,192.50000000000003,-0.06463449681177735
15,719.4000000000001,192.50000000000003,-0.15795573592185974
16,850.2,192.50000000000003,-0.5123834498226643
17,981.0000000000001,192.50000000000003,-1.6484992951154709
18,1111.8,192.50000000000003,-1.5460935607552528
19,1242.6,192.50000000000003,-0.8470231108367443
20,65.4,320.83333333333337,-0.40025333873927593
21,196.20000000000002,320.83333333333337,-0.8550610207021236
22,327.00000000000006,320.83333333333337,-0.352148674428463
23,457.8,320.83333333333337,-0.19126452505588531
24,588.6,320.83333333333337,-0.2899618539959192
25,719.4000000000001,320.83333333333337,-1.5700484812259674
26,850.2,320.83333333333337,-1.8936999142169952
27,981.0000000000001,320.83333333333337,-1.0450326651334763
28,1111.8,320.83333333333337,-1.6335314512252808
29,1242.6,320.83333333333337,-1.32899209856987
30,65.4,449.1666666666667,-0.8659149706363678
31,196.20000000000002,449.1666666666667,-0.8260875195264816
32,327.00000000000006,449.1666666666667,-1.867733784019947
33,457.8,449.1666666666667,-1.0022122040390968
34,588.6,449.1666666666667,-0.28373759239912033
35,719.4000000000001,449.1666666666667,-1.1826054006814957
36,850.2,449.1666666666667,-0.5475237965583801
37,981.0000000000001,449.1666666666667,-0.32280064187943935
38,1111.8,449.1666666666667,-0.9557067230343819
39,1242.6,449.1666666666667,-0.9767881035804749
40,65.4,577.5,-0.6284870579838753
41,196.20000000000002,577.5,-0.2707862388342619
42,327.00000000000006,577.5,-2.066824436187744
43,457.8,577.5,-0.7765181176364422
44,588.6,577.5,-0.06620851345360279
45,719.4000000000001,577.5,-0.2697738166898489
46,850.2,577.5,-1.4347987622022629
47,981.0000000000001,577.5,-0.7061164453625679
48,1111.8,577.5,-1.2004631012678146
49,1242.6,577.5,-0.9601708129048347
50,65.4,705.8333333333335,-0.36533502861857414
51,196.20000000000002,705.8333333333335,-0.16940900590270758
52,327.00000000000006,705.8333333333335,-1.641799584031105
53,457.8,705.8333333333335,-0.8254332840442657
54,588.6,705.8333333333335,-0.6930241361260414
55,719.4000000000001,705.8333333333335,-1.0992950946092606
56,850.2,705.8333333333335,-0.7911885716021061
57,981.0000000000001,705.8333333333335,-1.4033406972885132
58,1111.8,705.8333333333335,-1.869485042989254
59,1242.6,705.8333333333335,-0.4259222745895386

